Constraints on the CMB Temperature Evolution using Multi-Band Measurements of the Sunyaev Zel'dovich Effect with the South Pole Telescope

The adiabatic evolution of the temperature of the cosmic microwave background (CMB) is a key prediction of standard cosmology. We study deviations from the expected adiabatic evolution of the CMB temperature of the form $T(z) =T_0(1+z)^{1-\alpha}$ using measurements of the spectrum of the Sunyaev Zel'dovich Effect with the South Pole Telescope (SPT). We present a method for using the ratio of the Sunyaev Zel'dovich signal measured at 95 and 150 GHz in the SPT data to constrain the temperature of the CMB. We demonstrate that this approach provides unbiased results using mock observations of clusters from a new set of hydrodynamical simulations. We apply this method to a sample of 158 SPT-selected clusters, spanning the redshift range $0.05 < z < 1.35$, and measure $\alpha = 0.017^{+0.030}_{-0.028}$, consistent with the standard model prediction of $\alpha=0$. In combination with other published results, we constrain $\alpha = 0.011 \pm 0.016$, an improvement of $\sim 20\%$ over published constraints. This measurement also provides a strong constraint on the effective equation of state in models of decaying dark energy $w_\mathrm{eff} = -0.987^{+0.016}_{-0.017}$.

==> readme.txt <==
Title: Constraints on the CMB Temperature Evolution using
Multi-Band Measurements of the Sunyaev Zel'dovich Effect with the
South Pole Telescope

Authors: A. Saro, J. Liu, J. J. Mohr, K. A. Aird,
M. L. N. Ashby, M. Bayliss, B. A. Benson, L. E. Bleem,
S. Bocquet, M. Brodwin, J. E. Carlstrom, C. L. Chang, 
I. Chiu, H. M. Cho, A. Clocchiatti, T. M. Crawford, 
A. T. Crites, T. de Haan, S. Desai,
J. P. Dietrich, M. A. Dobbs, K. Dolag, J. P. Dudley,
R. J. Foley, D. Gangkofner, E. M. George,
M. D. Gladders, A. H. Gonzalez, N. W. Halverson, C. Hennig,
W. L. Holzapfel, J. D. Hrubes, C. Jones, R. Keisler,
A. T. Lee, E. M. Leitch, M. Lueker, D. Luong-Van,
A. Mantz, D. P. Marrone, M. McDonald, J. J. McMahon,
J. Mehl, S. S. Meyer, L. Mocanu, T. E. Montroy,
S. S. Murray, D. Nurgaliev, S. Padin, A. Patej, C. Pryke,
C. L. Reichardt, A. Rest, J. Ruel, J. E. Ruhl,
B. R. Saliwanchik, J. T. Sayre, K. K. Schaffer,
E. Shirokoff, H. G. Spieler, B. Stalder, Z. Staniszewski,
A. A. Stark, K. Story, A. van Engelen, K. Vanderlinde,
J. D. Vieira, A. Vikhlinin, R. Williamson, O. Zahn,
A. Zenteno


Contact information:
         Alexandro Saro
	 Universitäts-Sternwarte München / Observatorium Wendelstein
	 Scheinerstr. 1, D-81679 München, Deutschland
	 Telefon +49-89-2180-6001 Telefax +49-89-2180-6003
	 Email: saro@usm.lmu.de

Included files:

letter.tex: LaTeX file name of the text.
letter.bbl: bibTeX file containing the references.
log_t_of_z.ps :   Postscript file, which is used
         for the figure included in the text, 

No figure is intended to be in color for the paper journal, while we
would like to have all the color plots to be reproduced for the
on-line version of the paper.

